A hierarchical approach to the a posteriori error estimation of isogeometric Kirchhoff plates and Kirchhoff-Love shells

This work focuses on the development of a posteriori error estimates for fourth-order, elliptic, partial differential equations. In particular, we propose a novel algorithm to steer an adaptive simulation in the context of Kirchhoff plates and Kirchhoff-Love shells by exploiting the local refinement capabilities of hierarchical B-splines. The method is based on the solution of an auxiliary residual-like variational problem, formulated by means of a space of localized spline functions. This space is characterized by $C^1$ continuous B-splines with compact support on each active element of the hierarchical mesh. We demonstrate the applicability of the proposed estimator to Kirchhoff plates and Kirchhoff-Love shells by studying several benchmark problems which exhibit both smooth and singular solutions. In all cases, we obtain optimal asymptotic rates of convergence for the error measured in the energy norm and an excellent approximation of the true error.

==> pictures/numericalExamples/data/bilaplacian_pointLoad_bubbles_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.95492568770125
7.00000000000000	 0.98592170420401
11.00000000000000	 0.99640214902953
13.89244398944980	 0.99909292484265
16.27882059609971	 0.99976209705598
18.35755975068582	 0.99992908710765
19.00000000000000	 0.99996958652207
29.41088233970548	 0.99999357915698
33.71943060017473	 0.99999753069181
44.91102314577124	 0.99999939083139
52.73518749374084	 0.99999972091374


==> pictures/numericalExamples/data/bilaplacian_pointLoad_bubbles_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.90292755642643
8.00000000000000	 0.95370549234503
12.00000000000000	 0.98645018600459
12.64911064067352	 0.99642291685641
14.83239697419133	 0.99910434569812
21.81742422927143	 0.99977604596424
24.57641145488902	 0.99994398082027
27.05549851693737	 0.99998596467592
29.32575659723036	 0.99999646068726
31.43246729100342	 0.99999908460998
33.40658617698013	 0.99999974066522


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p3_mshSize_GR_adm.txt <==
5.00000000000000	 0.95492568770125
7.00000000000000	 0.98592170420401
11.00000000000000	 0.99640214902953
19.00000000000000	 0.99910110665266
35.00000000000000	 0.99977535023096
67.00000000000000	 0.99994384606106
131.00000000000000	 0.99998596623828


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.95492568770125
7.00000000000000	 0.98592170420401
11.00000000000000	 0.99640214902953
12.04159457879230	 0.99902008960322
14.73091986265623	 0.99974261914228
17.00000000000000	 0.99992418179166
19.00000000000000	 0.99996958652207
23.17326045251293	 0.99998244832596
31.00000000000000	 0.99999718700008
35.28455752875470	 0.99999840487347
46.09772228646444	 0.99999959368430
55.75840743780260	 0.99999979151626
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p4_mshSize_GR_adm.txt <==
6.00000000000000	 0.90292755642643
8.00000000000000	 0.95370549234503
12.00000000000000	 0.98645018600459
20.00000000000000	 0.99658722569839
36.00000000000000	 0.99914678776714
68.00000000000000	 0.99978670108739
132.00000000000000	 0.99994667942107


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.90292755642643
8.00000000000000	 0.95370549234503
12.00000000000000	 0.98645018600459
12.64911064067352	 0.99642291685641
14.83239697419133	 0.99910434569812
21.81742422927143	 0.99977604596424
24.57641145488902	 0.99994398082027
27.05549851693737	 0.99998596467592
29.32575659723036	 0.99999646068726
31.43246729100342	 0.99999908460998
33.40658617698013	 0.99999974066522
36.82390527904393	 0.99999993535810
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000


==> pictures/numericalExamples/data/bilaplacian_singular_bubbleEstimator_p5_adm.txt <==
7.00000000000000	 0.00164336063611	 0.00099847150479
7.41619848709566	 0.00061678765185	 0.00038877999825
8.60232526704263	 0.00044954993944	 0.00021487312611
9.74679434480896	 0.00025595913318	 0.00007040996885
12.48999599679680	 0.00018276462265	 0.00003516156811
13.49073756323204	 0.00002279815456	 0.00000585774708
14.76482306023340	 0.00001654145421	 0.00000407659390
15.74801574802362	 0.00001468526987	 0.00000415730838
15.93737745050923	 0.00001737327465	 0.00000549955104
16.12451549659710	 0.00002267378428	 0.00000790317799
16.30950643030009	 0.00003218501878	 0.00001190032625
16.49242250247064	 0.00004814817897	 0.00001833704495
16.67333200053307	 0.00007395778509	 0.00002854091673
16.85229954635272	 0.00011495551272	 0.00004461120756
17.02938636592640	 0.00017957913462	 0.00006985154375
17.02938636592640	 0.00017957913462	 0.00006985154375
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p3_mshSize_GR_adm.txt <==
5.00000000000000	 0.02972320935513	 0.01847246694187	 0.50000000000000
7.00000000000000	 0.01126105400405	 0.00745140806211	 0.25000000000000
11.00000000000000	 0.00434258051120	 0.00279546861850	 0.12500000000000
19.00000000000000	 0.00170776062954	 0.00105840962673	 0.06250000000000
35.00000000000000	 0.00068153684241	 0.00041031586855	 0.03125000000000
67.00000000000000	 0.00027470540495	 0.00016220403138	 0.01562500000000
131.00000000000000	 0.00011154021365	 0.00006492199397	 0.00781250000000


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.02972320935513	 0.01847246694187	 0.50000000000000
7.00000000000000	 0.01126105400405	 0.00745140806211	 0.25000000000000
8.54400374531753	 0.00507549628677	 0.00313094047042	 0.12500000000000
12.64911064067352	 0.00206330348062	 0.00126616203176	 0.06250000000000
15.90597372058687	 0.00114558057885	 0.00065244731700	 0.03125000000000
21.97726097583591	 0.00056287304937	 0.00031770004877	 0.01562500000000
31.62277660168379	 0.00026630106404	 0.00014421116079	 0.00781250000000
39.40812099047606	 0.00016909456877	 0.00009346427938	 0.00390625000000
54.27706698044764	 0.00008502603806	 0.00004516777990	 0.00195312500000
71.36525765384722	 0.00004854745056	 0.00002598084019	 0.00097656250000
96.35870484808314	 0.00002616341769	 0.00001369148920	 0.00097656250000
123.97177098033245	 0.00001529405288	 0.00000804837403	 0.00048828125000
169.58773540560060	 0.00000830484359	 0.00000432705703	 0.00024414062500


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p4_mshSize_GR_adm.txt <==
6.00000000000000	 0.01150190178477	 0.00800792582108	 0.50000000000000
8.00000000000000	 0.00443090048266	 0.00316302539486	 0.25000000000000
12.00000000000000	 0.00168197740198	 0.00115544937258	 0.12500000000000
20.00000000000000	 0.00065517913199	 0.00042950166635	 0.06250000000000
36.00000000000000	 0.00026104087936	 0.00016455464508	 0.03125000000000
68.00000000000000	 0.00010586962039	 0.00006459872663	 0.01562500000000
132.00000000000000	 0.00004370801108	 0.00002575628763	 0.00781250000000


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.01150190178477	 0.00800792582108	 0.50000000000000
8.00000000000000	 0.00443090048266	 0.00316302539486	 0.25000000000000
9.38083151964686	 0.00198772956079	 0.00133164990053	 0.12500000000000
13.45362404707371	 0.00071302083231	 0.00046172122372	 0.06250000000000
16.24807680927192	 0.00045950636316	 0.00028049882739	 0.03125000000000
22.71563338320109	 0.00017292998946	 0.00010388615719	 0.01562500000000
31.27299154222378	 0.00007312542841	 0.00004253289008	 0.00781250000000
42.28474902373195	 0.00003818785172	 0.00002096267502	 0.00390625000000
53.62835071116769	 0.00002296570429	 0.00001193017306	 0.00195312500000
69.97142273814360	 0.00001135481197	 0.00000556885567	 0.00097656250000
89.54328562209453	 0.00000649977873	 0.00000289745070	 0.00048828125000
113.64858116140297	 0.00000384608775	 0.00000154898543	 0.00048828125000
141.56270695349110	 0.00000230280200	 0.00000085677630	 0.00024414062500


==> pictures/numericalExamples/data/bilaplacian_singular_resBased_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.02972320935513	 9.59837122351330	 0.50000000000000
7.00000000000000	 0.01126105400405	 3.80746764628896	 0.25000000000000
8.54400374531753	 0.00507549628677	 1.57729798890147	 0.12500000000000
12.64911064067352	 0.00206330348062	 0.63840685998873	 0.06250000000000
16.55294535724685	 0.00121883439503	 0.28883381382742	 0.03125000000000
22.97825058615211	 0.00056167521934	 0.12616681113333	 0.01562500000000
30.46309242345563	 0.00046627774149	 0.06213304212217	 0.00781250000000
41.14608122288197	 0.00023113294980	 0.03000740760911	 0.00390625000000
52.82991576748916	 0.00015078178858	 0.01676991845994	 0.00195312500000
67.91170738539859	 0.00008672787658	 0.00912330960461	 0.00195312500000
90.52071586106685	 0.00005134562257	 0.00461789618880	 0.00097656250000
120.51555916146263	 0.00003005764421	 0.00249499766489	 0.00048828125000


==> pictures/numericalExamples/data/bilaplacian_singular_resBased_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.01150190178477	 10.82074508963999	 0.50000000000000
8.00000000000000	 0.00443090048266	 4.32648709478905	 0.25000000000000
9.38083151964686	 0.00198772956079	 1.79235719315270	 0.12500000000000
13.45362404707371	 0.00071302083231	 0.72395714644101	 0.06250000000000
17.49285568453590	 0.00032949036287	 0.32296681551104	 0.03125000000000
24.28991560298224	 0.00013681861680	 0.14085127633792	 0.01562500000000
32.43454948045371	 0.00006442106938	 0.06467139082311	 0.00781250000000
42.44997055358225	 0.00003418795804	 0.03178033329144	 0.00390625000000
54.36910887627275	 0.00002200158041	 0.01692555204423	 0.00195312500000
67.51296171847299	 0.00001681298176	 0.00922089304761	 0.00195312500000
89.92218858546538	 0.00000890214142	 0.00433995509358	 0.00097656250000


==> pictures/numericalExamples/data/bilaplacian_singular_square_p3_bubbles_GR.txt <==
0.50000000000000000000	 5.00000000000000000000	 0.02952195363324264937	 0.01855525384535907860
0.25000000000000000000	 7.00000000000000000000	 0.01118186864212658213	 0.00747889617453821511
0.12499999999999998612	 11.00000000000000000000	 0.00431246162853400877	 0.00280306303811720314
0.06250000000000000000	 19.00000000000000000000	 0.00169702808710498658	 0.00106037214117983081
0.03124999999999999306	 35.00000000000000000000	 0.00067835549914541115	 0.00041081857923042656
0.01562499999999999827	 67.00000000000000000000	 0.00027435657660404626	 0.00016233882669262279
0.00781249999999999913	 131.00000000000000000000	 0.00011215374290160442	 0.00006496143381960007
0.00390624999999999957	 259.00000000000000000000	 0.00004647428211972352	 0.00002618009398727145


==> pictures/numericalExamples/data/bilaplacian_singular_square_p3_bubbles_MS.txt <==
0.49999999999999994449	 5.00000000000000000000	 0.02983019146689412301	 0.01836766073639587923
0.24999999999999994449	 7.00000000000000000000	 0.01130308969180967779	 0.00741716044743162290
0.12499999999999997224	 8.54400374531753037388	 0.00509017397701574514	 0.00312264310837770138
0.06249999999999999306	 9.84885780179610392793	 0.00369662886948173312	 0.00203086976498681850
0.03124999999999999306	 14.42220510185595649943	 0.00136247544329833915	 0.00075648236554516212
0.01562499999999999827	 19.51922129594313659595	 0.00068497115919131783	 0.00037415305510954356
0.00781250000000000000	 25.84569596664017154808	 0.00039193463478581650	 0.00020580074313310121
0.00390624999999999913	 32.18695387886216252582	 0.00023094300098162643	 0.00012438329557160464
0.00390624999999999913	 39.29376540877699852672	 0.00015628627938320239	 0.00008348504496980035
0.00195312500000000000	 50.29910535983716357578	 0.00009106528702981105	 0.00004801124552209495
0.00097656249999999989	 62.60990336999411454144	 0.00005811167295529888	 0.00003089887011210241
0.00097656249999999989	 76.64202502543888329001	 0.00003898912286619567	 0.00002084190966783644
0.00048828125000000000	 98.75221516502807617144	 0.00002305686509502358	 0.00001215575959968071
0.00048828125000000000	 118.75605247733692237944	 0.00001572281193042039	 0.00000837538918428109
0.00024414062499999997	 150.79787796915445596824	 0.00000996105472506582	 0.00000537815067862966
0.00024414062499999997	 189.15602025840996702755	 0.00000627778395147844	 0.00000331399865172970


==> pictures/numericalExamples/data/bilaplacian_singular_square_p4_bubbles_GR.txt <==
0.49999999999999977796	 6.00000000000000000000	 0.01135358719494914716	 0.00804860742464555586
0.24999999999999986122	 8.00000000000000000000	 0.00437375414333192585	 0.00317554296504313780
0.12499999999999993061	 12.00000000000000000000	 0.00166127264169361978	 0.00115881977475427631
0.06249999999999997224	 20.00000000000000000000	 0.00064891300397691145	 0.00043039699663429467
0.03124999999999998265	 36.00000000000000000000	 0.00026026290730709391	 0.00016480298274762652
0.01562499999999999306	 68.00000000000000000000	 0.00010696294366089270	 0.00006467354255497718
0.00781249999999999653	 132.00000000000000000000	 0.00004523985388744876	 0.00002578106446129906
0.00390624999999999827	 260.00000000000000000000	 0.00001990333784015807	 0.00001036912681297589


==> pictures/numericalExamples/data/bilaplacian_singular_square_p4_bubbles_MS.txt <==
0.50000000000000000000	 6.00000000000000000000	 0.01159737735963061248	 0.00795241974648933266
0.25000000000000000000	 8.00000000000000000000	 0.00446737803168001987	 0.00314635089355068875
0.12500000000000000000	 9.38083151964685946211	 0.00199977966134565243	 0.00132795295475319282
0.06249999999999999306	 11.66190378969060148506	 0.00101340804152786051	 0.00059891030088012737
0.03125000000000000000	 14.69693845669906906437	 0.00050726663537325805	 0.00029501941102267178
0.01562500000000000000	 18.46618531261938755961	 0.00024600898622295419	 0.00014507743380406463
0.00781250000000000000	 23.32380757938120297013	 0.00013208173453056952	 0.00007707503204403636
0.00390625000000000000	 27.85677655436823840773	 0.00008039904689974670	 0.00004570339653407598
0.00390625000000000000	 33.27160951922824949634	 0.00005152206171936039	 0.00002829715017979759
0.00195312499999999978	 42.13074886588179168712	 0.00002754555119988344	 0.00001465257053729910
0.00195312499999999978	 50.08991914547277701786	 0.00001924741291916953	 0.00000962324425993878
0.00097656250000000000	 60.16643582596529427065	 0.00001104861947919858	 0.00000570061247652423
0.00048828125000000011	 74.33034373659252480593	 0.00000683832695013097	 0.00000339434423242842
0.00048828125000000011	 87.37848705488096356930	 0.00000455207878125476	 0.00000221935252900699
0.00024414062499999997	 110.09541316512691366825	 0.00000268730375559563	 0.00000125363200883978
0.00024414062499999997	 112.91146974510606071362	 0.00000250406456716475	 0.00000116350542338319
0.00024414062499999997	 135.93012911051030755516	 0.00000159977123891428	 0.00000074411930598422
0.00012207031250000000	 165.66834338521044855952	 0.00000097335475726204	 0.00000043875242947419
0.00012207031250000000	 203.21171226088321759562	 0.00000063230567677989	 0.00000027307182785177


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbleEstimator_p3_mshSize_GR_7iter_adm.txt <==
0.50000000000000	 2.09431920341051	 0.80761831012408
0.25000000000000	 0.48894977934001	 0.29501277715405
0.12500000000000	 0.10389192937860	 0.07146262065962
0.06250000000000	 0.02442507830289	 0.01716344765563
0.03125000000000	 0.00599912766075	 0.00420396736007
0.01562500000000	 0.00149284985404	 0.00104054885699
0.00781250000000	 0.00037277345104	 0.00025884643671


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbleEstimator_p4_mshSize_GR_7iter_adm.txt <==
0.50000000000000	 0.63790737734619	 0.32552376522793
0.25000000000000	 0.05694914140759	 0.03433710769664
0.12500000000000	 0.00706902598370	 0.00352799557767
0.06250000000000	 0.00093069565174	 0.00041728524363
0.03125000000000	 0.00012011712826	 0.00005059690925
0.01562500000000	 0.00001528516001	 0.00000620484039
0.00781250000000	 0.00000192890423	 0.00000076702959


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbleEstimator_p5_mshSize_GR_7iter_adm.txt <==
0.50000000000000	 0.12091376992679	 0.06878691406667
0.25000000000000	 0.00946668292845	 0.00341937652223
0.12500000000000	 0.00056527083912	 0.00029936105522
0.06250000000000	 0.00003350888225	 0.00001993753332
0.03125000000000	 0.00000207588091	 0.00000126382818
0.01562500000000	 0.00000013029963	 0.00000007926832
0.00781250000000	 0.00000000818353	 0.00000000495927


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbles_p3_mshSize_MS_adm.txt <==
5.00000000000000	 2.09431920341051	 0.80761831012408	 0.50000000000000
7.00000000000000	 0.48894977934001	 0.29501277715405	 0.25000000000000
7.81024967590665	 0.11001051019877	 0.07301598367179	 0.12500000000000
9.38083151964686	 0.04722596378959	 0.02587359909288	 0.06250000000000
13.56465996625054	 0.01516225010448	 0.00835028308299	 0.03125000000000
17.08800749063506	 0.00719454716635	 0.00423969327723	 0.01562500000000
22.73763400180415	 0.00312552275088	 0.00180857262665	 0.01562500000000
30.70830506556818	 0.00157273137686	 0.00095255665963	 0.00781250000000
40.14971979976946	 0.00084512478432	 0.00049601481733	 0.00781250000000
51.94227565288221	 0.00047035880672	 0.00029358160947	 0.00390625000000
70.53367989832942	 0.00024643864653	 0.00015227868987	 0.00390625000000
91.86947262284681	 0.00013846195307	 0.00008781894045	 0.00195312500000
125.21581369779138	 0.00007526981574	 0.00004765973733	 0.00195312500000


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbles_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.63790737734619	 0.32552376522793	 0.50000000000000
8.00000000000000	 0.05694914140759	 0.03433710769664	 0.25000000000000
8.71779788708135	 0.01593707880717	 0.00681344650219	 0.12500000000000
11.44552314225960	 0.00498618229780	 0.00177756320055	 0.06250000000000
14.17744687875783	 0.00139397937179	 0.00044420399667	 0.03125000000000
17.14642819948225	 0.00052158058603	 0.00016362673271	 0.01562500000000
21.26029162546930	 0.00016324634146	 0.00005501999982	 0.01562500000000
27.49545416973504	 0.00007234427367	 0.00002371504744	 0.00781250000000
33.00000000000000	 0.00003558900727	 0.00001130514734	 0.00781250000000
41.62931659299730	 0.00001565560228	 0.00000536016279	 0.00781250000000
51.20546845796843	 0.00000753129138	 0.00000260278954	 0.00781250000000
63.16644678941503	 0.00000349488573	 0.00000125469177	 0.00781250000000
77.51128950030440	 0.00000186390547	 0.00000068114535	 0.00390625000000
96.54014708917737	 0.00000093588099	 0.00000033766554	 0.00195312500000
120.11661000877439	 0.00000044680679	 0.00000016533516	 0.00195312500000


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbles_p5_mshSize_MS_adm.txt <==
7.00000000000000	 0.12091376992679	 0.06878691406667	 0.50000000000000
9.00000000000000	 0.00946668292845	 0.00341937652223	 0.25000000000000
9.94987437106620	 0.00265137426972	 0.00113177559075	 0.12500000000000
13.45362404707371	 0.00049629106518	 0.00022222644929	 0.06250000000000
15.32970971675589	 0.00013440129431	 0.00005196968251	 0.03125000000000
18.54723699099141	 0.00003811529757	 0.00001226722611	 0.01562500000000
21.16601048851673	 0.00001598271681	 0.00000523241850	 0.01562500000000
24.93992782667985	 0.00000497669833	 0.00000178216357	 0.01562500000000
28.39013913315678	 0.00000232675791	 0.00000105506505	 0.01562500000000
32.01562118716424	 0.00000148355095	 0.00000052988867	 0.01562500000000
37.97367509209505	 0.00000052983076	 0.00000021667300	 0.01562500000000
43.09292285283048	 0.00000029234961	 0.00000011370750	 0.01562500000000
50.76416058598822	 0.00000013397917	 0.00000006066292	 0.00781250000000
60.45659600076736	 0.00000006485620	 0.00000002912533	 0.00781250000000
72.18032973047436	 0.00000002817787	 0.00000001310164	 0.00781250000000
82.64986388373546	 0.00000001417005	 0.00000000689887	 0.00390625000000
95.64517760974674	 0.00000000795505	 0.00000000404156	 0.00390625000000
113.57376457615553	 0.00000000408208	 0.00000000208009	 0.00390625000000


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p3_mshSize_GR_6iter_adm.txt <==
0.50000000000000	 2.09431920341051	 218.57679635464117
0.25000000000000	 0.48894977934001	 36.62453974519149
0.12500000000000	 0.10389192937860	 7.36202653298303
0.06250000000000	 0.02442507830289	 1.72436060819246
0.03125000000000	 0.00599912766075	 0.42387354237574
0.01562500000000	 0.00149284985404	 0.10552245867724


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p3_mshSize_MS_adm.txt <==
5.00000000000000	 2.09431920341051	 218.57679635464117	 0.50000000000000
7.00000000000000	 0.48894977934001	 36.62453974519149	 0.25000000000000
7.81024967590665	 0.11001051019877	 7.61781654292061	 0.12500000000000
9.38083151964686	 0.04722596378959	 2.68028504300154	 0.06250000000000
13.22875655532295	 0.01620341965199	 0.91462044511897	 0.03125000000000
17.60681686165901	 0.00649739824782	 0.40001858781774	 0.01562500000000
21.72556098240043	 0.00369564839579	 0.20416154588191	 0.01562500000000
28.58321185591290	 0.00181700311686	 0.11115132694815	 0.00781250000000
38.85871845545090	 0.00089430636804	 0.05435801933256	 0.00781250000000
50.56678751908213	 0.00049539810113	 0.03147561380886	 0.00390625000000
68.87670143089025	 0.00025919856624	 0.01636639429731	 0.00390625000000
90.42123644365851	 0.00014253850151	 0.00923039532356	 0.00195312500000
123.68508398347798	 0.00007714952414	 0.00500087242142	 0.00195312500000


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p4_mshSize_GR_6iter_adm.txt <==
0.50000000000000	 0.63790737734619	 119.97475657135088
0.25000000000000	 0.05694914140759	 8.53389270926356
0.12500000000000	 0.00706902598370	 0.82891819310283
0.06250000000000	 0.00093069565174	 0.10024917636186
0.03125000000000	 0.00012011712826	 0.01251296634339
0.01562500000000	 0.00001528516001	 0.00156487989961


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.63790737734619	 119.97475657135088	 0.50000000000000
8.00000000000000	 0.05694914140759	 8.53389270926356	 0.25000000000000
8.71779788708135	 0.01593707880717	 1.38005361302552	 0.12500000000000
11.44552314225960	 0.00498618229780	 0.37989636329872	 0.06250000000000
14.17744687875783	 0.00139397937179	 0.09748581544641	 0.03125000000000
17.23368793961409	 0.00049615568252	 0.03437085522662	 0.01562500000000
20.78460969082653	 0.00016990606313	 0.01372202183931	 0.01562500000000
27.25802634087802	 0.00007020932028	 0.00570795392348	 0.01562500000000
31.87475490101846	 0.00004078097986	 0.00287695690974	 0.01562500000000
39.25557285278104	 0.00001739673300	 0.00150184316383	 0.00781250000000
49.16299421312742	 0.00000848513495	 0.00069569010694	 0.00781250000000
61.88699378706320	 0.00000367352301	 0.00032723347980	 0.00781250000000
76.73982017179868	 0.00000190519623	 0.00017398266681	 0.00390625000000
97.23168207945392	 0.00000090900801	 0.00008294338477	 0.00390625000000
120.03749414245534	 0.00000044034266	 0.00004119498150	 0.00390625000000


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p5_mshSize_GR_6iter_adm.txt <==
0.50000000000000	 0.12091376992679	 39.81202603489543
0.25000000000000	 0.00946668292845	 0.55241577996519
0.12500000000000	 0.00056527083912	 0.04285677099743
0.06250000000000	 0.00003350888225	 0.00278323657339
0.03125000000000	 0.00000207588091	 0.00017437435161
0.01562500000000	 0.00000013029963	 0.00001086712921


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p5_mshSize_MS_adm.txt <==
7.00000000000000	 0.12091376992679	 39.81202603489543	 0.50000000000000
9.00000000000000	 0.00946668292845	 0.55241577996519	 0.25000000000000
9.94987437106620	 0.00265137426972	 0.26573983920027	 0.12500000000000
13.45362404707371	 0.00049629106518	 0.04392965672437	 0.06250000000000
15.13274595042156	 0.00017922798494	 0.01137813338971	 0.03125000000000
18.38477631085023	 0.00005757082259	 0.00433512745586	 0.01562500000000
18.97366596101028	 0.00003712411703	 0.00167833131994	 0.01562500000000
22.67156809750927	 0.00001413977464	 0.00063078194775	 0.00781250000000
27.00000000000000	 0.00000379415070	 0.00018841029924	 0.00781250000000
30.74085229787880	 0.00000157495570	 0.00009433350926	 0.00781250000000
36.55133376499413	 0.00000071231589	 0.00003929384134	 0.00781250000000
43.02324952859791	 0.00000030260193	 0.00001714065603	 0.00781250000000
50.85272854036448	 0.00000012886150	 0.00000871482547	 0.00390625000000
61.20457499239743	 0.00000006099630	 0.00000395370950	 0.00390625000000
73.60027173862879	 0.00000002546542	 0.00000171224945	 0.00390625000000


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p3_bubbles_GR.txt <==
0.50000000000000	 5.00000000000000	 21.51700049863651	 14.52536344550694
0.25000000000000	 7.00000000000000	 3.31724172333460	 1.99877461109125
0.12500000000000	 11.00000000000000	 0.69311030025944	 0.48068797157943
0.06250000000000	 19.00000000000000	 0.16377443534271	 0.11927918130300
0.03125000000000	 35.00000000000000	 0.04032284951131	 0.02977453742102
0.01562500000000	 67.00000000000000	 0.01004075310924	 0.00744100215129
0.00781250000000	 131.00000000000000	 0.00250764774660	 0.00186008932603


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p3_bubbles_MS.txt <==
0.50000000000000	 5.00000000000000	 21.51700049863651	 14.52536344550694
0.25000000000000	 7.00000000000000	 3.31724172333460	 1.99877461109125
0.12500000000000	 11.00000000000000	 0.69311030025944	 0.48068797157943
0.06250000000000	 19.00000000000000	 0.16377443534271	 0.11927918130300
0.03125000000000	 30.61045573002793	 0.05064606108984	 0.03111071600783
0.01562500000000	 50.44799302251776	 0.01632721931478	 0.01016283996082
0.01562500000000	 64.81512169239521	 0.01009409711933	 0.00744681240014
0.00781250000000	 96.13012014972206	 0.00440705787692	 0.00291203978518
0.00781250000000	 116.03878661895772	 0.00263851247920	 0.00190447627712


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p3_residual_GR.txt <==
0.50000000000000	 5.00000000000000	 21.51700049863651	 1236.27122762906265
0.25000000000000	 7.00000000000000	 3.31724172333460	 198.44089522208930
0.12500000000000	 11.00000000000000	 0.69311030025944	 48.74855444650344
0.06250000000000	 19.00000000000000	 0.16377443534271	 12.17676181088708
0.03125000000000	 35.00000000000000	 0.04032284951131	 3.04404360997230
0.01562500000000	 67.00000000000000	 0.01004075310924	 0.76100867133904
0.00781250000000	 131.00000000000000	 0.00250764774660	 0.19025213322265


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p3_residual_MS.txt <==
0.50000000000000	 5.00000000000000	 21.51700049863651	 1236.27122762906265
0.25000000000000	 7.00000000000000	 3.31724172333460	 198.44089522208930
0.12500000000000	 11.00000000000000	 0.69311030025944	 48.74855444650344
0.06250000000000	 11.18033988749895	 0.59261218528767	 29.96822635091319
0.06250000000000	 13.89244398944980	 0.31919503334500	 15.11509321085342
0.03125000000000	 19.92485884517128	 0.13991435745931	 8.47643918212281
0.03125000000000	 24.51530134426253	 0.08076838228727	 4.43506167224733
0.03125000000000	 30.61045573002793	 0.05064606108984	 3.23205394262380
0.01562500000000	 43.82921400162225	 0.02522629909429	 1.53992934729745
0.01562500000000	 53.45091205957107	 0.01341986353658	 0.88514852086654
0.00781250000000	 60.20797289396148	 0.01081095767724	 0.73328248274773
0.00781250000000	 92.17917335276988	 0.00503790229944	 0.33649239560848
0.00781250000000	 108.22661410207751	 0.00305105864531	 0.21618967031762


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p4_bubbles_GR.txt <==
0.50000000000000	 6.00000000000000	 1.06224547508666	 0.55969098698216
0.25000000000000	 8.00000000000000	 0.93838724058758	 0.49243406012488
0.12500000000000	 12.00000000000000	 0.08323540286445	 0.03655336913846
0.06250000000000	 20.00000000000000	 0.00965773457303	 0.00398265572002
0.03125000000000	 36.00000000000000	 0.00119853656845	 0.00047994861520
0.01562500000000	 68.00000000000000	 0.00015045689033	 0.00005937476033
0.00781250000000	 132.00000000000000	 0.00001888456259	 0.00000739776977


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p4_bubbles_MS.txt <==
0.50000000000000	 6.00000000000000	 1.06224547508666	 0.55969098698216
0.25000000000000	 8.00000000000000	 0.93838724058758	 0.49243406012488
0.12500000000000	 12.00000000000000	 0.08323540286445	 0.03655336913846
0.06250000000000	 20.00000000000000	 0.00965773457303	 0.00398265572002
0.03125000000000	 36.00000000000000	 0.00119853656845	 0.00047994861520
0.01562500000000	 66.09084656743322	 0.00019522621900	 0.00006716697908
0.00781250000000	 68.00000000000000	 0.00015045689032	 0.00005934264008
0.00781250000000	 124.25779653607253	 0.00003486808920	 0.00001179099003


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p4_residual_GR.txt <==
0.49999999999999994449	 36.00000000000000000000	 1.06224547508666122830	 298.48547739543306533960
0.25000000000000000000	 64.00000000000000000000	 0.93838724058757960744	 74.56421527026961371121
0.12500000000000000000	 144.00000000000000000000	 0.08323540286445367531	 8.12264051199601233577
0.06249999999999999306	 400.00000000000000000000	 0.00965773457303160769	 0.98639493776000952696
0.03124999999999999653	 1296.00000000000000000000	 0.00119853656844699135	 0.12238036194130882950
0.01562499999999999827	 4624.00000000000000000000	 0.00015045689032682831	 0.01526557384843791644
0.00781250000000000000	 17424.00000000000000000000	 0.00001888456258994420	 0.00190698874661788175


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p4_residual_MS.txt <==
0.49999999999999994449	 6.00000000000000000000	 1.06224547508666122830	 298.48547739543306533960
0.25000000000000000000	 8.00000000000000000000	 0.93838724058757960744	 74.56421527026961371121
0.12500000000000000000	 12.00000000000000000000	 0.08323540286445367531	 8.12264051199601233577
0.06249999999999999306	 20.00000000000000000000	 0.00965773457303160769	 0.98639493776000952696
0.03124999999999999653	 31.24099870362661590661	 0.00450295046924777728	 0.21833378464249653117
0.03124999999999999653	 36.00000000000000000000	 0.00119853656844699135	 0.12238036194130882950
0.01562499999999999827	 59.73273809227231367913	 0.00047832725212049290	 0.03264323550058637752
0.01562499999999999827	 66.09084656743321772865	 0.00019522621900149736	 0.01625590606512254330
0.01562499999999999827	 68.00000000000000000000	 0.00015045689032682831	 0.01526557384843791644
0.00781250000000000000	 120.46576277100477625481	 0.00004484039741096943	 0.00369762898245209679


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p5_bubbles_GR.txt <==
0.50000000000000	 7.00000000000000	 3.03077881590564	 2.68733785827991
0.25000000000000	 9.00000000000000	 0.35480784244478	 0.19404296567946
0.12500000000000	 13.00000000000000	 0.01243351826971	 0.00800733010577
0.06250000000000	 21.00000000000000	 0.00064705290971	 0.00045156337712
0.03125000000000	 37.00000000000000	 0.00003841269581	 0.00002754366171
0.01562500000000	 69.00000000000000	 0.00000236869822	 0.00000171140844
0.00781250000000	 133.00000000000000	 0.00000014753804	 0.00000010680898


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p5_bubbles_MS.txt <==
0.50000000000000	 7.00000000000000	 3.03077881590564	 2.68733785827991
0.25000000000000	 9.00000000000000	 0.35480784244478	 0.19404296567946
0.12500000000000	 13.00000000000000	 0.01243351826971	 0.00800733010577
0.06250000000000	 21.00000000000000	 0.00064705290971	 0.00045156337712
0.03125000000000	 30.14962686336267	 0.00022362459240	 0.00008527080158
0.03125000000000	 35.95830919273040	 0.00012845624529	 0.00004283789480
0.03125000000000	 37.00000000000000	 0.00003841269581	 0.00002754366171
0.01562500000000	 49.72926703662542	 0.00001684739465	 0.00000742379883
0.01562500000000	 66.15889962809237	 0.00000303712992	 0.00000176443455
0.00781250000000	 78.51751396981440	 0.00000214724404	 0.00000121286249
0.00781250000000	 102.76672613253767	 0.00000073672439	 0.00000038555563


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p5_residual_GR.txt <==
0.50000000000000000000	 49.00000000000000000000	 3.03077881590564013337	 531.52995934102204955707
0.25000000000000000000	 81.00000000000000000000	 0.35480784244477597822	 19.73067246437799227010
0.12499999999999998612	 169.00000000000000000000	 0.01243351826970547254	 0.88298210733278292839
0.06250000000000000000	 441.00000000000000000000	 0.00064705290970916006	 0.05081225750469442470
0.03124999999999999306	 1369.00000000000000000000	 0.00003841269581402705	 0.00311287178516628195
0.01562499999999999827	 4761.00000000000000000000	 0.00000236869821900652	 0.00019360241904449379
0.00781249999999999913	 17689.00000000000000000000	 0.00000014753809515496	 0.00001208546643385854


==> pictures/numericalExamples/data/bilaplacian_smooth_square_p5_residual_MS.txt <==
0.50000000000000000000	 7.00000000000000000000	 3.03077881590564013337	 531.52995934102204955707
0.25000000000000000000	 9.00000000000000000000	 0.35480784244477597822	 19.73067246437799227010
0.12499999999999998612	 13.00000000000000000000	 0.01243351826970547254	 0.88298210733278292839
0.06250000000000000000	 13.00000000000000000000	 0.01243351802466430116	 0.29100783253794570982
0.03124999999999999306	 21.00000000000000000000	 0.00064705291061503982	 0.04528739657698766657
0.03124999999999999306	 23.93741840717164848229	 0.00041370551176557777	 0.01678483393585715813
0.03124999999999999306	 30.14962686336266983744	 0.00022362459239988963	 0.00761218370120213435
0.03124999999999999306	 34.65544690232691493748	 0.00008735533960589085	 0.00373293559124216780
0.03124999999999999306	 37.00000000000000000000	 0.00003841269581402705	 0.00311287178516628195
0.01562499999999999827	 45.00000000000000000000	 0.00002455521992621617	 0.00143664250092823739
0.01562499999999999827	 52.69724850502159085863	 0.00001253986951083174	 0.00057433483887030440
0.01562499999999999827	 59.16924876994806226094	 0.00000697403878477192	 0.00029670879963480669
0.01562499999999999827	 65.49045732013176746023	 0.00000353630403155600	 0.00020910624140065768
0.00781249999999999913	 67.77167549942970481425	 0.00000245479828459018	 0.00019011793059259664
0.00781249999999999913	 92.48243076390239991724	 0.00000126455827710161	 0.00007880509881601275
0.00781249999999999913	 106.55045753069293823501	 0.00000058713669247560	 0.00003370378758671897


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p3_GR.txt <==
4.21716332650875	 85.27460541147190	 22.34189867440818	 20.88856895678319
5.27763208790408	 93.31829213828227	 14.40980017833232	 10.27894577440677
7.13349248972831	 98.03594342698069	 4.37236168525826	 5.08000826413871
10.26934676380730	 98.24725420172430	 0.55563423954781	 2.52326090555456
15.43188984079292	 98.25037675014653	 0.08706131973206	 1.25723818127775
23.79159838092104	 98.25046204592786	 0.01713454404798	 0.62749702649216
37.20100008873357	 98.25046577891675	 0.00385566137530	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p3_MS.txt <==
4.21716332650875	 85.27460541147190	 9.48996272687583	 20.88856895678319
5.27763208790408	 93.31829213828227	 9.89584357957001	 10.27894577440677
7.13349248972831	 98.03594342698069	 4.20830732926645	 5.08000826413871
10.26934676380730	 98.24725420172430	 0.53535927115657	 2.52326090555456
14.11303055755206	 91.18779634890471	 3.85098487448460	 1.25723818127775
14.79270397627413	 98.52099865634734	 0.70664633837686	 0.62749702649216
15.50294775709087	 98.26371088487009	 0.21956321794639	 0.62749702649216
15.57748230555331	 98.25037786289457	 0.08011483163337	 0.62749702649216
23.00252020273212	 98.26550042272569	 1.31946907539889	 0.62749702649216
23.04778973195957	 98.33002307179871	 0.67631557774781	 0.62749702649216
23.34330639433424	 98.32220033871054	 0.42136488276973	 0.62749702649216
23.56148078201739	 98.28503685766285	 0.26039524485369	 0.33034153272545
23.67977408781310	 98.25993902490445	 0.06855247791117	 0.33034153272545
23.79689717806304	 98.25046204632632	 0.01596550935349	 0.33034153272545
33.63331446339873	 90.73876940319101	 5.60503603123998	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p4_GR.txt <==
4.76220315590460	 91.61912943442108	 18.91210984420042	 20.88856895507681
5.76899828122963	 97.25691938940014	 8.31212944061365	 10.27894577432795
7.55952629936924	 98.24132905885187	 0.91714250686801	 5.08000826413853
10.62658569182611	 98.25039323302671	 0.07317242368256	 2.52326090555456
15.72444836525338	 98.25046532211628	 0.00599227047925	 1.25723818127775
24.02774568944696	 98.25046599048289	 0.00058880282511	 0.62749702649216
37.39007810621850	 98.25046599640714	 0.00006778276156	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p4_MS.txt <==
4.76220315590460	 91.61912943442108	 11.28516393235289	 20.88856895507681
5.76899828122963	 97.25691938940014	 7.03985590299717	 10.27894577432795
7.55952629936924	 98.24132905885187	 0.84524648051095	 5.08000826413853
10.62658569182611	 98.25039323302671	 0.06642330615738	 2.52326090555456
14.97774477443701	 97.84389801404218	 2.98941089329659	 1.25723818127775
15.61038099314926	 98.34659668777101	 0.28556461097450	 0.65074151094690
15.72444836525338	 98.25046532211999	 0.00547750438835	 0.65074151094690
17.51807655955155	 96.78674753703858	 4.63361699405382	 0.62749702649216
17.94737717178029	 88.96756834243673	 8.06033234545731	 0.31346511149229
18.29752422537532	 82.65462965864359	 11.00790027173736	 0.31346511149229
18.96299352758685	 77.01738124835833	 9.11352711133750	 0.31346511149229
19.38192953659338	 75.75225715104929	 8.08241003056908	 0.31346511149229
19.57172794601795	 73.27066217343732	 7.24518792612606	 0.31346511149229
20.16447699134628	 70.67773689650033	 8.03379958644710	 0.31346511149229
20.59778780404476	 90.01268660372232	 6.58390847856532	 0.31346511149229
20.77306671788111	 94.49868049565309	 5.64467345015270	 0.31346511149229
21.62733165632371	 97.23205322761545	 2.85022065538456	 0.31346511149229
21.79282091132821	 97.77167203179951	 1.80443879134872	 0.31346511149229
22.16948978183038	 98.19203527693702	 2.56776715282808	 0.31346511149229
22.73288976315273	 99.00503218008434	 1.78489839472863	 0.31346511149229
23.29365137377894	 98.69912359170810	 0.69378143165378	 0.31346511149229
23.53081817573758	 98.59864419503916	 0.42797537620027	 0.31346511149229
24.01908204634738	 98.25210383609711	 0.03193604205809	 0.31346511149229
24.06233794235040	 98.25046598956202	 0.00055832952456	 0.31346511149229
26.29303598137923	 79.36824786791912	 7.57281350084745	 0.31346511149229
27.14734261711118	 63.84347928891393	 8.23838591409591	 0.15666135170963
28.03142729772809	 59.37337931859906	 7.54477181868344	 0.15666135170963
28.67573776987977	 56.32999611064678	 7.33076257058494	 0.15666135170963
28.81009484081998	 56.99186388711979	 6.81983185811404	 0.15666135170963
29.61280186445063	 63.05849351964463	 7.72512392807219	 0.15666135170963
29.92201970027758	 69.97737465636084	 7.71717459951872	 0.15666135170963


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p5_GR.txt <==
5.27763208790408	 97.51906746777334	 7.51131184282554	 20.88856895526095
6.24025146915571	 98.16144016590019	 3.28680110337533	 10.27894577432815
7.97387309935477	 98.24935022128470	 0.32780653741626	 5.08000826413853
10.97791713006891	 98.25046449298807	 0.01051196730142	 2.52326090555456
16.01431011414060	 98.25046598844463	 0.00051976003368	 1.25723818127775
24.26273819727019	 98.25046599968083	 0.00003697935996	 0.62749702649216


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p3_GR.txt <==
8.66025403784439	 37.12861974046769	 19.29404606594250	 20.88856895678319	 -0.21719626576643
12.12435565298214	 26.35047707887747	 17.45906117687218	 10.27894577440677	 -0.26363352141670
19.05255888325765	 5.41753214231050	 5.15700640696078	 5.08000826413871	 -0.29956262548935
32.90896534380867	 0.64361586495985	 0.64196391873041	 2.52326090555456	 -0.30057729094396
60.62177826491070	 0.10312625597539	 0.09774488849248	 1.25723818127775	 -0.30059220238273
116.04740410711477	 0.02110532573829	 0.01877666764452	 0.62749702649216	 -0.30059245061107
226.89865579152291	 0.00478065967339	 0.00419151774555	 0.31346511149229	 -0.30059245642310


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p3_MS.txt <==
8.66025403784439	 37.12861974046769	 19.29404606594250	 20.88856895678319	 -0.21719626576643
12.12435565298214	 26.35047707887747	 17.45906117687218	 10.27894577440677	 -0.26363352141670
19.05255888325765	 5.41753214231050	 5.15700640696078	 5.08000826413871	 -0.29956262548935
32.90896534380867	 0.64361586495985	 0.64196391873041	 2.52326090555456	 -0.30057729094396
55.50675634551167	 0.21608458143366	 0.15622870170927	 1.25723818127775	 -0.30059161807225
61.01639124038720	 0.10266458995657	 0.09715993142999	 0.63616229305548	 -0.30059220243746
110.48529313895131	 0.02645466167673	 0.02248056718886	 0.31782335221326	 -0.30059243368752
124.86392593539577	 0.01760327003195	 0.01696264901232	 0.31346511149229	 -0.30059245061349
191.83586734497800	 0.00840952288780	 0.00724379271641	 0.15722640443765	 -0.30059245421259
224.07811138083076	 0.00515480411667	 0.00417262434294	 0.15722640443765	 -0.30059245638019


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p4_GR.txt <==
4.76220315590460	 59.18699803488703	 14.24726214256915	 20.88856895507681
5.76899828122963	 61.99063715195211	 5.81548708241932	 10.27894577432795
7.55952629936924	 62.56200059716927	 2.10731058733137	 5.08000826413853
10.62658569182611	 62.65773508184876	 0.67698136269811	 2.52326090555456
15.72444836525338	 62.66779959192211	 0.26343542570854	 1.25723818127775
24.02774568944696	 62.66928255098951	 0.10286065791621	 0.62749702649216
37.39007810621850	 62.66950834211624	 0.04025344797584	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p5_GR.txt <==
5.27763208790408	 61.86722335021989	 6.66339409990461	 20.88856895526095
6.24025146915571	 62.31154216964669	 4.04781870632633	 10.27894577432815
7.97387309935477	 62.62872821373807	 1.36048406661558	 5.08000826413853
10.97791713006891	 62.66427405735674	 0.48449009776099	 2.52326090555456
16.01431011414060	 62.66875453175112	 0.18832519505474	 1.25723818127775
24.26273819727019	 62.66942749018617	 0.07362472536147	 0.62749702649216


==> pictures/numericalExamples/data/scordelisLo_pinned_gravityLoad_p3_GR.txt <==
147.00000000000000000000	 4.21502579930142484699	 1.27965866903691893874	 10.27894577440676648905
363.00000000000000000000	 1.20018761637767878980	 0.63156581048228210840	 5.08000826413871031662
1083.00000000000000000000	 0.37555905033492759104	 0.13077016951995762417	 2.52326090555456206133
3675.00000000000000000000	 0.10571144198037517314	 0.03446237208585518214	 1.25723818127775355258
13467.00000000000000000000	 0.02580442622129715605	 0.00883342490345833363	 0.62749702649216343442


==> pictures/numericalExamples/data/scordelisLo_pinned_gravityLoad_p3_MS.txt <==
12.12435565298214079633	 4.21502579930142484699	 1.27965866903691893874	 10.27894577440676648905
19.05255888325764956903	 1.20018761637767878980	 0.63156581048228210840	 5.08000826413871031662
32.90896534380866711444	 0.37555905033492759104	 0.13077016951995762417	 2.52326090555456206133
41.17037770047780043114	 0.16181863864747245141	 0.08536312796390496671	 1.25723818127775355258
62.52199612936234274230	 0.07031858879753878633	 0.02508921146843964833	 0.62749702649216343442
68.16890786861705464617	 0.03814553483684587909	 0.01735267544032565584	 0.62749702649216343442
91.89668111526117399990	 0.02034734354108115595	 0.00995737299569497691	 0.31346511149228861726
122.38872497088937052467	 0.01184325937368661992	 0.00442280418897527013	 0.31346511149228861726
131.46482419263335827964	 0.00860868930462998887	 0.00386116942496105573	 0.31346511149228861726
176.01420397229310310649	 0.00479764153042033445	 0.00203494588169751472	 0.15666135170963213508


==> pictures/numericalExamples/data/scordelisLo_pinned_gravityLoad_p4_GR.txt <==
192.00000000000000000000	 2.94578290876289017319	 1.31182554752886404437	 10.27894577432794953609
432.00000000000000000000	 0.70837573316734936402	 0.29934810501170378005	 5.08000826413853090457
1200.00000000000000000000	 0.15351373776098622970	 0.05973047081017248544	 2.52326090555456206133
3888.00000000000000000000	 0.01664203874508413117	 0.00718501623127529125	 1.25723818127775421871
13872.00000000000000000000	 0.00222713916422417630	 0.00085493442778800588	 0.62749702649216376749


==> pictures/numericalExamples/data/scordelisLo_pinned_gravityLoad_p4_MS.txt <==
13.85640646055101754541	 2.94578290876289017319	 1.31182554752886404437	 10.27894577432794953609
20.78460969082652809448	 0.70837573316734936402	 0.29934810501170378005	 5.08000826413853090457
27.71281292110203509083	 0.27675320853863705217	 0.15943803846967288806	 2.52326090555456206133
34.64101615137754919260	 0.15351373776098622970	 0.05973047081017248544	 2.52326090555456206133
42.70831300812524489174	 0.02468038071727163621	 0.01343255064391544670	 1.25723818127775421871
60.09991680526687929387	 0.01011193348222472199	 0.00543527592085012255	 0.62749702649216376749
72.00000000000000000000	 0.00331605963114098377	 0.00124157131723847455	 0.62749702649216376749
89.33084573650917548093	 0.00183636040329203300	 0.00079095261551980845	 0.31346511149228878379
112.72976536833562022366	 0.00093018252870596409	 0.00036160286576347050	 0.31346511149228878379
133.89548162652837959286	 0.00044207551550126065	 0.00014132832937934940	 0.31346511149228878379
146.06847709208170726924	 0.00030297589838675949	 0.00010068801056400156	 0.15666135170963221834


==> pictures/numericalExamples/data/scordelisLo_pointLoad_simplySupported_p3_GR.txt <==
1.212435565298214e+01     2.145575114176347e+01     2.397680584354824e+01     1.027894577440677e+01    -8.732455552141000e-02     4.222477743761871e-01
1.905255888325765e+01     5.703005950444500e+01     2.151454190073753e+01     5.080008264138710e+00    -1.615800944041800e-01     7.813018324374011e-01
3.290896534380867e+01     7.225784806469909e+01     7.262398865063490e+00     2.523260905554560e+00    -2.009554728014000e-01     9.716969142580006e-01
6.062177826491070e+01     7.392406397797052e+01     1.402674137780980e+00     1.257238181277750e+00    -2.058268853629100e-01     9.952520654967777e-01
1.160474041071148e+02     7.417746420197629e+01     3.936180949532200e-01     6.274970264921600e-01    -2.065774645711100e-01     9.988814043266535e-01
2.268986557915229e+02     7.423613109604572e+01     1.738629100028300e-01     3.134651114922900e-01    -2.067516038654800e-01     9.997234347159309e-01



==> pictures/numericalExamples/data/scordelisLo_pointLoad_simplySupported_p3_MS.txt <==
12.124355652982141  21.455751141763471  23.976805843548242  10.278945774406770  -0.087324555521410   0.422247774376187
19.052558883257650  57.030059504444999  21.514541900737530   5.080008264138710  -0.161580094404180   0.781301832437401
20.856653614614210  71.692169640140065   8.971164538734000   2.632859087658050  -0.199326884416740   0.963822063745547
22.516660498395400  73.354295005560601   5.448177330390410   1.328882901598090  -0.204148592577840   0.987136875112858
28.195744359743369  73.866247176173232   2.467352850176290   1.328882901598090  -0.205655990100370   0.994425721247694
32.357379374726882  74.143188608573382   1.586556476991030   0.666026918909790  -0.206475789003520   0.998389763895540
39.837168574084181  74.166888604354682   0.803669225132390   0.666026918909790  -0.206546087967620   0.998729686394486
45.727453460694697  74.230619441836126   0.507216402305100   0.333212563026390  -0.206735237916940   0.999644299067254
55.344376408086838  74.246763645192019   0.315397597383830   0.166631198372370  -0.206783178898220   0.999876112129755
65.749524713111043  74.252578158241832   0.210750130214710   0.083318714698370  -0.206800447925440   0.999959614510795
77.672388916525549  74.254577852525387   0.139623911910330   0.041659746816490  -0.206806387303750   0.999988333686719
90.713835769412810  74.255133061731328   0.093076021396990   0.020829922092540  -0.206808036382930   0.999996307618099


==> pictures/numericalExamples/data/trimming_by_hand_debug_p2_GR.txt <==
4.00000000000000	 0.13905334620147	 0.11166546957610	 0.43588989435407
6.00000000000000	 0.04558709897217	 0.03896985337042	 0.21794494717703
10.00000000000000	 0.01126255198550	 0.00991707544202	 0.10897247358852
18.00000000000000	 0.00274791674166	 0.00240993198848	 0.05448623679426
34.00000000000000	 0.00068032791297	 0.00059190618505	 0.02724311839713
66.00000000000000	 0.00016958771974	 0.00014670674082	 0.01362155919856


==> pictures/numericalExamples/data/trimming_by_hand_debug_p3_GR.txt <==
5.00000000000000	 0.05292375008451	 0.04169365002630	 0.43588989435407
7.00000000000000	 0.00742824513764	 0.00637134117514	 0.21794494717703
11.00000000000000	 0.00094782288707	 0.00080200726817	 0.10897247358852
19.00000000000000	 0.00012683864784	 0.00010733415562	 0.05448623679426
35.00000000000000	 0.00001660259545	 0.00001413188892	 0.02724311839713
67.00000000000000	 0.00000212808227	 0.00000181883493	 0.01362155919856


==> pictures/numericalExamples/data/trimming_by_hand_debug_p4_GR.txt <==
6.00000000000000	 0.01322406009403	 0.01043251461543	 0.43588989435407
8.00000000000000	 0.00099873482894	 0.00077047491327	 0.21794494717703
12.00000000000000	 0.00008013120537	 0.00006596856262	 0.10897247358852
20.00000000000000	 0.00000555867727	 0.00000472841947	 0.05448623679426
36.00000000000000	 0.00000036410372	 0.00000031260176	 0.02724311839713
68.00000000000000	 0.00000002327615	 0.00000002003722	 0.01362155919856


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p1_GR.txt <==
3.00000000000000	 1.02175479965744	 0.55861585156058	 0.50000000000000
5.00000000000000	 0.24805686441286	 0.16541678999362	 0.25000000000000
9.00000000000000	 0.11450653025928	 0.10311834810057	 0.12500000000000
17.00000000000000	 0.05984204118115	 0.05495741427883	 0.06250000000000
33.00000000000000	 0.03025413837366	 0.02793290735560	 0.03125000000000
65.00000000000000	 0.01516885253268	 0.01402369558564	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p2_GR.txt <==
4.00000000000000	 0.44470607357730	 0.26221006264828	 0.50000000000000
6.00000000000000	 0.07040370538629	 0.05333086699512	 0.25000000000000
10.00000000000000	 0.01681575136160	 0.01400812168771	 0.12500000000000
18.00000000000000	 0.00410604530738	 0.00345954856156	 0.06250000000000
34.00000000000000	 0.00101860423625	 0.00086004973127	 0.03125000000000
66.00000000000000	 0.00025403411870	 0.00021464887622	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p3_GR.txt <==
5.00000000000000	 0.13968299105053	 0.05004035276538	 0.50000000000000
7.00000000000000	 0.01724839500543	 0.00869306699911	 0.25000000000000
11.00000000000000	 0.00196912487680	 0.00134940221122	 0.12500000000000
19.00000000000000	 0.00025294536962	 0.00018684041093	 0.06250000000000
35.00000000000000	 0.00003310084447	 0.00002501196703	 0.03125000000000
67.00000000000000	 0.00000426252531	 0.00000324508550	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p4_GR.txt <==
6.00000000000000	 0.03395111305376	 0.00669798478007	 0.50000000000000
8.00000000000000	 0.00446948924859	 0.00133208358442	 0.25000000000000
12.00000000000000	 0.00022215032231	 0.00015305556049	 0.12500000000000
20.00000000000000	 0.00001493956257	 0.00001174497741	 0.06250000000000
36.00000000000000	 0.00000098483278	 0.00000079996982	 0.03125000000000
68.00000000000000	 0.00000006333721	 0.00000005200004	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p5_GR.txt <==
7.00000000000000	 0.00485831976586	 0.00123789136511	 0.50000000000000
9.00000000000000	 0.00083108120158	 0.00024188044314	 0.25000000000000
13.00000000000000	 0.00002334282746	 0.00001519900080	 0.12500000000000
21.00000000000000	 0.00000074387842	 0.00000052642904	 0.06250000000000
37.00000000000000	 0.00000002375137	 0.00000001716693	 0.03125000000000
69.00000000000000	 0.00000000075244	 0.00000000054703	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_p2_GR.txt <==
4.00000000000000	 0.46013176316595	 0.27177058822573	 0.50000000000000
6.00000000000000	 0.07862561088323	 0.05845437801932	 0.25000000000000
10.00000000000000	 0.01841801515601	 0.01496905206093	 0.12500000000000
18.00000000000000	 0.00440810008780	 0.00364691990569	 0.06250000000000
34.00000000000000	 0.00107714857746	 0.00089585749373	 0.03125000000000
66.00000000000000	 0.00026376395686	 0.00021974901977	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_p3_GR.txt <==
5.00000000000000	 0.14291770712220	 0.05546538100869	 0.50000000000000
7.00000000000000	 0.01799337642937	 0.00964679003189	 0.25000000000000
11.00000000000000	 0.00215114856661	 0.00154404037338	 0.12500000000000
19.00000000000000	 0.00027664153577	 0.00020985538705	 0.06250000000000
35.00000000000000	 0.00003621113626	 0.00002761617212	 0.03125000000000
67.00000000000000	 0.00000458732596	 0.00000348247664	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_p4_GR.txt <==
6.00000000000000	 0.03442549070710	 0.00691084901205	 0.50000000000000
8.00000000000000	 0.00461220724462	 0.00152208775962	 0.25000000000000
12.00000000000000	 0.00023568128446	 0.00015891689711	 0.12500000000000
20.00000000000000	 0.00001542933133	 0.00001206158858	 0.06250000000000
36.00000000000000	 0.00000101973959	 0.00000083338439	 0.03125000000000
68.00000000000000	 0.00000006693861	 0.00000005531941	 0.01562500000000

